RE-Adapt: Reverse Engineered Adaptation of Large Language Models

We introduce RE-Adapt, an approach to fine-tuning large language models on new domains without degrading any pre-existing instruction-tuning. We reverse engineer an adapter which isolates what an instruction-tuned model has learned beyond its corresponding pretrained base model. Importantly, this requires no additional data or training. We can then fine-tune the base model on a new domain and readapt it to instruction following with the reverse engineered adapter. RE-Adapt and our low-rank variant LoRE-Adapt both outperform other methods of fine-tuning, across multiple popular LLMs and datasets, even when the models are used in conjunction with retrieval-augmented generation.

==> data/gemma-variance.csv <==
tau, percent
0,0
.2,9.7
.4,22.4
.6,39.7
.8,66.9
1,100

==> data/layer_0_k.csv <==
index,variance
1,0.4723767936229706
2,0.5587249398231506
3,0.6242567896842957
4,0.655824601650238
5,0.6839767694473267
6,0.7078026533126831
7,0.7283099293708801
8,0.7444181442260742
9,0.7586805820465088
10,0.7695103883743286
11,0.779884934425354
12,0.7898685336112976
13,0.7988854646682739
14,0.8072755932807922
15,0.814947783946991
16,0.822212278842926
17,0.8292154669761658
18,0.8356133103370667
19,0.8412954807281494
20,0.846604585647583
21,0.8516073822975159
22,0.8560965061187744
23,0.8604236245155334
24,0.8642780780792236
25,0.8680812120437622
26,0.8715224862098694
27,0.8745492696762085
28,0.8774468898773193
29,0.8802161812782288
30,0.8828514814376831
31,0.8854038715362549
32,0.887779951095581
33,0.8899631500244141
34,0.8920519948005676
35,0.8940860629081726
36,0.8961099982261658
37,0.8979926705360413
38,0.8997281193733215
39,0.9014361500740051
40,0.9030815958976746
41,0.9046520590782166
42,0.9061627984046936
43,0.9076586961746216
44,0.9090888500213623
45,0.9104471206665039
46,0.9117732048034668
47,0.9130407571792603
48,0.9142855405807495
49,0.915493905544281
50,0.9166641235351562
51,0.9177907705307007
52,0.918879508972168
53,0.9199088215827942
54,0.9209127426147461
55,0.9218912720680237
56,0.9228480458259583
57,0.9237957000732422
58,0.924724280834198
59,0.9256375432014465
60,0.9265076518058777
61,0.9273474216461182
62,0.9281709790229797
63,0.9289727807044983
64,0.9297540187835693
65,0.930522620677948
66,0.9312836527824402
67,0.9320235252380371
68,0.9327583312988281
69,0.9334794282913208
70,0.9341861009597778
71,0.9348835349082947
72,0.9355541467666626
73,0.9362162351608276
74,0.9368477463722229
75,0.9374738335609436
76,0.9380879402160645
77,0.9386934638023376
78,0.9392877817153931
79,0.9398741126060486
80,0.9404523968696594
81,0.941021203994751
82,0.9415776133537292
83,0.9421316981315613
84,0.9426836967468262
85,0.943227231502533
86,0.94376540184021
87,0.9442936778068542
88,0.9448148608207703
89,0.9453352689743042
90,0.945846438407898
91,0.9463499784469604
92,0.9468468427658081
93,0.9473429322242737
94,0.9478347301483154
95,0.9483234882354736
96,0.9488092064857483
97,0.9492876529693604
98,0.9497576951980591
99,0.9502229690551758
100,0.950684130191803
101,0.9511352181434631
102,0.9515833258628845
103,0.9520302414894104
104,0.9524727463722229
105,0.9529096484184265
106,0.9533401131629944
107,0.9537680745124817
108,0.954189121723175
109,0.9546056389808655
110,0.955014169216156
111,0.9554205536842346
112,0.9558226466178894
113,0.9562198519706726
114,0.9566118121147156
115,0.9570015668869019
116,0.957388162612915
117,0.9577740430831909
118,0.9581567645072937
119,0.958534836769104
120,0.9589078426361084
121,0.9592801332473755
122,0.9596489667892456
123,0.9600142240524292
124,0.9603756070137024
125,0.9607356786727905
126,0.9610897898674011
127,0.9614422917366028
128,0.9617921710014343
129,0.962135374546051
130,0.962476372718811
131,0.9628127217292786
132,0.9631466269493103
133,0.9634790420532227
134,0.9638054370880127
135,0.9641295671463013
136,0.9644509553909302
137,0.9647687077522278
138,0.9650833010673523
139,0.9653961658477783
140,0.9657072424888611
141,0.9660138487815857
142,0.9663163423538208
143,0.9666162133216858
144,0.966912567615509
145,0.9672078490257263
146,0.9675002694129944
147,0.9677892923355103
148,0.9680749177932739
149,0.9683530926704407
150,0.9686287045478821
151,0.9689030647277832
152,0.969173789024353
153,0.9694435596466064
154,0.969711184501648
155,0.9699752330780029
156,0.9702363610267639
157,0.9704963564872742
158,0.9707521796226501
159,0.9710038304328918
160,0.971253514289856
161,0.9715012311935425
162,0.9717432856559753
163,0.9719840884208679
164,0.972223162651062
165,0.9724614024162292
166,0.9726977944374084
167,0.9729301333427429
168,0.9731622338294983
169,0.9733903408050537
170,0.9736149311065674
171,0.9738380312919617
172,0.9740581512451172
173,0.9742748737335205
174,0.9744889736175537
175,0.9747008085250854
176,0.9749104380607605
177,0.9751173853874207
178,0.9753232598304749
179,0.9755269885063171
180,0.9757252931594849
181,0.9759231209754944
182,0.9761202335357666
183,0.9763134717941284
184,0.9765046834945679
185,0.9766938090324402
186,0.9768807291984558
187,0.97706538438797
188,0.9772486686706543
189,0.977429986000061
190,0.9776080250740051
191,0.9777840971946716
192,0.9779590368270874
193,0.9781320095062256
194,0.9783027172088623
195,0.9784730672836304
196,0.9786420464515686
197,0.9788101315498352
198,0.9789760708808899
199,0.9791405200958252
200,0.9793024659156799
201,0.9794620275497437
202,0.979620099067688
203,0.9797766208648682
204,0.9799298644065857
205,0.9800822734832764
206,0.9802332520484924
207,0.9803829193115234
208,0.9805313348770142
209,0.9806792736053467
210,0.9808269143104553
211,0.9809723496437073
212,0.9811155200004578
213,0.9812567234039307
214,0.9813970327377319
215,0.9815358519554138
216,0.9816730618476868
217,0.9818084836006165
218,0.9819425344467163
219,0.9820759296417236
220,0.9822089672088623
221,0.9823400974273682
222,0.9824693202972412
223,0.9825983047485352
224,0.9827257990837097
225,0.9828518629074097
226,0.9829767346382141
227,0.9831008315086365
228,0.9832232594490051
229,0.983344554901123
230,0.9834650158882141
231,0.9835835695266724
232,0.9837020635604858
233,0.9838196635246277
234,0.9839364290237427
235,0.9840512871742249
236,0.984165370464325
237,0.9842784404754639
238,0.9843904376029968
239,0.9845012426376343
240,0.9846108555793762
241,0.9847193956375122
242,0.984826922416687
243,0.9849340319633484
244,0.985038697719574
245,0.9851424694061279
246,0.9852458834648132
247,0.9853488802909851
248,0.9854510426521301
249,0.9855526685714722
250,0.9856535792350769
251,0.9857532978057861
252,0.9858518838882446
253,0.9859496355056763
254,0.9860467910766602
255,0.9861433506011963
256,0.9862393736839294
257,0.9863340258598328
258,0.9864280223846436
259,0.9865216016769409
260,0.9866143465042114
261,0.9867058992385864
262,0.9867969155311584
263,0.9868870377540588
264,0.9869765043258667
265,0.9870651960372925
266,0.9871529936790466
267,0.9872391819953918
268,0.9873250722885132
269,0.9874098896980286
270,0.9874942898750305
271,0.9875773787498474
272,0.9876601099967957
273,0.9877421855926514
274,0.9878237247467041
275,0.9879046082496643
276,0.9879849553108215
277,0.9880643486976624
278,0.9881435036659241
279,0.9882219433784485
280,0.9882999062538147
281,0.9883773326873779
282,0.988454282283783
283,0.9885302782058716
284,0.9886046648025513
285,0.9886784553527832
286,0.9887516498565674
287,0.9888243079185486
288,0.9888963103294373
289,0.9889678955078125
290,0.9890388250350952
291,0.9891088008880615
292,0.9891782999038696
293,0.9892471432685852
294,0.9893156886100769
295,0.9893838763237
296,0.9894517064094543
297,0.9895185828208923
298,0.9895853400230408
299,0.9896516799926758
300,0.9897174835205078
301,0.989782452583313
302,0.9898473024368286
303,0.989911675453186
304,0.9899757504463196
305,0.9900395274162292
306,0.9901029467582703
307,0.9901659488677979
308,0.9902284741401672
309,0.9902902841567993
310,0.9903510808944702
311,0.9904114603996277
312,0.9904712438583374
313,0.9905308485031128
314,0.9905897974967957
315,0.9906484484672546
316,0.9907066226005554
317,0.9907637238502502
318,0.9908205270767212
319,0.9908769726753235
320,0.9909332990646362
321,0.9909892678260803
322,0.9910444617271423
323,0.9910994172096252
324,0.9911540746688843
325,0.9912083745002747
326,0.9912623763084412
327,0.9913161396980286
328,0.9913695454597473
329,0.9914224147796631
330,0.991474986076355
331,0.9915274381637573
332,0.9915792346000671
333,0.9916307330131531
334,0.991681694984436
335,0.9917324185371399
336,0.9917827248573303
337,0.9918327927589417
338,0.9918825030326843
339,0.9919317960739136
340,0.9919806122779846
341,0.9920291900634766
342,0.9920775890350342
343,0.9921255111694336
344,0.9921733140945435
345,0.9922208189964294
346,0.9922683835029602
347,0.9923153519630432
348,0.9923620820045471
349,0.9924083352088928
350,0.9924540519714355
351,0.9924992918968201
352,0.9925442934036255
353,0.9925888776779175
354,0.9926331043243408
355,0.9926769137382507
356,0.9927204847335815
357,0.9927636981010437
358,0.9928064942359924
359,0.9928491115570068
360,0.9928914904594421
361,0.9929336309432983
362,0.9929754734039307
363,0.9930171966552734
364,0.9930588006973267
365,0.9931000471115112
366,0.9931409358978271
367,0.9931817054748535
368,0.993222177028656
369,0.9932624101638794
370,0.9933025240898132
371,0.9933420419692993
372,0.9933814406394958
373,0.9934206604957581
374,0.9934594631195068
375,0.9934980869293213
376,0.993536114692688
377,0.9935740232467651
378,0.9936118721961975
379,0.9936494827270508
380,0.9936867952346802
381,0.9937236905097961
382,0.9937602281570435
383,0.9937964677810669
384,0.9938327074050903
385,0.9938688278198242
386,0.9939046502113342
387,0.9939403533935547
388,0.9939756393432617
389,0.9940106868743896
390,0.994045615196228
391,0.9940803647041321
392,0.9941148161888123
393,0.9941489696502686
394,0.9941830039024353
395,0.9942166209220886
396,0.9942499995231628
397,0.9942833185195923
398,0.9943164587020874
399,0.9943494200706482
400,0.9943819642066956
401,0.9944143295288086
402,0.9944463968276978
403,0.994478166103363
404,0.9945098161697388
405,0.994541347026825
406,0.9945722818374634
407,0.9946032762527466
408,0.9946341514587402
409,0.9946648478507996
410,0.9946954250335693
411,0.9947258234024048
412,0.9947560429573059
413,0.9947859644889832
414,0.9948158264160156
415,0.9948455691337585
416,0.9948749542236328
417,0.994904100894928
418,0.994933009147644
419,0.9949618577957153
420,0.9949904680252075
421,0.9950188994407654
422,0.9950472116470337
423,0.9950753450393677
424,0.9951032400131226
425,0.9951310753822327
426,0.9951587319374084
427,0.9951863288879395
428,0.9952137470245361
429,0.9952408671379089
430,0.995267927646637
431,0.9952948689460754
432,0.9953215718269348
433,0.9953480958938599
434,0.9953745007514954
435,0.9954008460044861
436,0.9954267144203186
437,0.9954526424407959
438,0.9954783916473389
439,0.9955040812492371
440,0.9955295324325562
441,0.9955548644065857
442,0.9955800771713257
443,0.9956051707267761
444,0.995630145072937
445,0.9956549406051636
446,0.995679497718811
447,0.9957038760185242
448,0.995728075504303
449,0.9957521557807922
450,0.9957759976387024
451,0.995799720287323
452,0.9958233833312988
453,0.9958468675613403
454,0.9958701729774475
455,0.9958933591842651
456,0.9959163665771484
457,0.995939314365387
458,0.9959621429443359
459,0.995984673500061
460,0.9960070848464966
461,0.9960294961929321
462,0.9960517287254333
463,0.996073842048645
464,0.9960958957672119
465,0.996117889881134
466,0.9961397647857666
467,0.9961613416671753
468,0.996182918548584
469,0.9962044358253479
470,0.9962257146835327
471,0.996246874332428
472,0.9962679147720337
473,0.9962888956069946
474,0.996309757232666
475,0.9963304996490479
476,0.9963510632514954
477,0.9963715672492981
478,0.9963919520378113
479,0.9964122772216797
480,0.9964325428009033
481,0.9964525699615479
482,0.9964725971221924
483,0.9964924454689026
484,0.9965121746063232
485,0.9965317845344543
486,0.9965513348579407
487,0.9965708255767822
488,0.9965901374816895
489,0.9966093301773071
490,0.9966283440589905
491,0.9966473579406738
492,0.9966661334037781
493,0.9966848492622375
494,0.9967035055160522
495,0.9967220425605774
496,0.996740460395813
497,0.9967588186264038
498,0.9967770576477051
499,0.996795117855072
500,0.9968131184577942
501,0.9968310594558716
502,0.9968488216400146
503,0.9968665242195129
504,0.9968841075897217
505,0.9969016313552856
506,0.9969190955162048
507,0.9969364404678345
508,0.9969537258148193
509,0.9969707727432251
510,0.9969878196716309
511,0.9970048069953918
512,0.9970217347145081
513,0.9970385432243347
514,0.9970552325248718
515,0.9970718026161194
516,0.9970883131027222
517,0.9971047043800354
518,0.9971210360527039
519,0.9971373081207275
520,0.9971534609794617
521,0.9971696138381958
522,0.9971855282783508
523,0.9972013831138611
524,0.9972171187400818
525,0.9972327947616577
526,0.9972484707832336
527,0.99726402759552
528,0.9972794651985168
529,0.9972947835922241
530,0.9973101019859314
531,0.9973253607749939
532,0.9973405003547668
533,0.997355580329895
534,0.9973706007003784
535,0.997385561466217
536,0.9974004030227661
537,0.9974151849746704
538,0.9974298477172852
539,0.9974443912506104
540,0.9974589347839355
541,0.9974732398986816
542,0.9974876046180725
543,0.997501790523529
544,0.9975159168243408
545,0.9975299835205078
546,0.9975439310073853
547,0.9975578784942627
548,0.9975717663764954
549,0.9975855946540833
550,0.9975993037223816
551,0.9976129531860352
552,0.9976264834403992
553,0.9976400136947632
554,0.9976534843444824
555,0.9976668357849121
556,0.9976801872253418
557,0.9976934194564819
558,0.9977065920829773
559,0.9977197647094727
560,0.9977328777313232
561,0.9977458715438843
562,0.9977588653564453
563,0.9977717399597168
564,0.9977845549583435
565,0.9977973103523254
566,0.9978099465370178
567,0.9978225231170654
568,0.997835099697113
569,0.9978476166725159
570,0.9978600144386292
571,0.9978722929954529
572,0.9978845715522766
573,0.9978967905044556
574,0.9979089498519897
575,0.9979209899902344
576,0.9979329705238342
577,0.9979448914527893
578,0.9979568123817444
579,0.9979686737060547
580,0.9979804754257202
581,0.997992217540741
582,0.9980039000511169
583,0.9980155229568481
584,0.9980270266532898
585,0.9980384707450867
586,0.9980497360229492
587,0.9980610013008118
588,0.9980722069740295
589,0.9980833530426025
590,0.9980944395065308
591,0.9981054663658142
592,0.9981164932250977
593,0.9981274604797363
594,0.9981383681297302
595,0.9981492161750793
596,0.9981600046157837
597,0.9981707334518433
598,0.9981814026832581
599,0.9981920123100281
600,0.9982025623321533
601,0.9982131123542786
602,0.998223602771759
603,0.9982340931892395
604,0.9982444643974304
605,0.9982548356056213
606,0.9982651472091675
607,0.9982753992080688
608,0.9982855916023254
609,0.9982957243919373
610,0.9983057975769043
611,0.9983157515525818
612,0.9983257055282593
613,0.998335599899292
614,0.9983454346656799
615,0.9983552098274231
616,0.9983651041984558
617,0.9983747601509094
618,0.998384416103363
619,0.9983940720558167
620,0.9984036684036255
621,0.9984132051467896
622,0.9984226822853088
623,0.9984320998191833
624,0.9984414577484131
625,0.998450756072998
626,0.9984599947929382
627,0.9984692335128784
628,0.9984784126281738
629,0.9984875917434692
630,0.9984967112541199
631,0.9985058307647705
632,0.9985148906707764
633,0.9985238909721375
634,0.9985328316688538
635,0.9985417723655701
636,0.9985506534576416
637,0.9985594749450684
638,0.9985682964324951
639,0.9985770583152771
640,0.9985857605934143
641,0.9985944628715515
642,0.998603105545044
643,0.9986116886138916
644,0.9986202120780945
645,0.9986287355422974
646,0.9986372590065002
647,0.9986456632614136
648,0.9986540079116821
649,0.9986623525619507
650,0.9986706376075745
651,0.9986789226531982
652,0.9986870884895325
653,0.9986952543258667
654,0.9987033605575562
655,0.9987114071846008
656,0.9987194538116455
657,0.9987274408340454
658,0.9987353682518005
659,0.9987432956695557
660,0.998751163482666
661,0.9987590909004211
662,0.9987668991088867
663,0.9987747073173523
664,0.9987824559211731
665,0.9987902045249939
666,0.9987978339195251
667,0.9988054633140564
668,0.9988130331039429
669,0.9988206028938293
670,0.998828113079071
671,0.998835563659668
672,0.9988430142402649
673,0.9988504648208618
674,0.9988577961921692
675,0.9988650679588318
676,0.9988723397254944
677,0.9988795518875122
678,0.9988867044448853
679,0.9988938570022583
680,0.9989009499549866
681,0.9989080429077148
682,0.9989150762557983
683,0.9989221096038818
684,0.9989291429519653
685,0.9989360570907593
686,0.9989429116249084
687,0.9989497661590576
688,0.998956561088562
689,0.9989633560180664
690,0.998970091342926
691,0.9989768266677856
692,0.9989835023880005
693,0.9989901781082153
694,0.9989967942237854
695,0.9990034103393555
696,0.9990100264549255
697,0.9990165829658508
698,0.9990230798721313
699,0.9990295767784119
700,0.9990360140800476
701,0.9990423917770386
702,0.9990487694740295
703,0.9990551471710205
704,0.9990614652633667
705,0.9990677237510681
706,0.9990739226341248
707,0.9990801215171814
708,0.999086320400238
709,0.9990925192832947
710,0.9990985989570618
711,0.9991046786308289
712,0.999110758304596
713,0.9991167783737183
714,0.9991227984428406
715,0.9991288185119629
716,0.9991347789764404
717,0.9991406798362732
718,0.999146580696106
719,0.999152421951294
720,0.9991582632064819
721,0.9991640448570251
722,0.9991698265075684
723,0.9991756081581116
724,0.99918133020401
725,0.9991869926452637
726,0.9991926550865173
727,0.999198317527771
728,0.9992039203643799
729,0.9992095232009888
730,0.9992151260375977
731,0.9992206692695618
732,0.9992261528968811
733,0.9992316365242004
734,0.999237060546875
735,0.9992424845695496
736,0.9992479085922241
737,0.9992532730102539
738,0.9992586374282837
739,0.9992639422416687
740,0.9992692470550537
741,0.999274492263794
742,0.9992797374725342
743,0.9992849230766296
744,0.9992901086807251
745,0.9992952346801758
746,0.9993003606796265
747,0.9993054866790771
748,0.9993105530738831
749,0.9993155598640442
750,0.9993205666542053
751,0.9993255138397217
752,0.999330461025238
753,0.9993354082107544
754,0.999340295791626
755,0.9993451833724976
756,0.9993500113487244
757,0.9993548393249512
758,0.999359667301178
759,0.9993644952774048
760,0.9993692636489868
761,0.9993740320205688
762,0.9993787407875061
763,0.9993834495544434
764,0.9993880987167358
765,0.9993927478790283
766,0.9993973970413208
767,0.9994020462036133
768,0.999406635761261
769,0.9994112253189087
770,0.9994157552719116
771,0.9994202852249146
772,0.9994248151779175
773,0.9994292855262756
774,0.9994337558746338
775,0.9994381666183472
776,0.9994425773620605
777,0.9994469881057739
778,0.9994513392448425
779,0.9994556903839111
780,0.999459981918335
781,0.9994641542434692
782,0.9994683861732483
783,0.9994726181030273
784,0.9994768500328064
785,0.9994810819625854
786,0.9994852542877197
787,0.999489426612854
788,0.9994935393333435
789,0.999497652053833
790,0.9995017647743225
791,0.9995058178901672
792,0.999509871006012
793,0.9995139241218567
794,0.9995179176330566
795,0.9995219111442566
796,0.9995258450508118
797,0.9995297789573669
798,0.9995337128639221
799,0.9995376467704773
800,0.9995415210723877
801,0.9995453953742981
802,0.9995492696762085
803,0.9995530843734741
804,0.9995568990707397
805,0.9995607137680054
806,0.9995644688606262
807,0.9995682239532471
808,0.9995719790458679
809,0.999575674533844
810,0.9995793700218201
811,0.9995830059051514
812,0.9995866417884827
813,0.999590277671814
814,0.9995939135551453
815,0.9995974898338318
816,0.9996010661125183
817,0.9996045827865601
818,0.9996080994606018
819,0.9996116161346436
820,0.9996150732040405
821,0.9996185302734375
822,0.9996219873428345
823,0.9996254444122314
824,0.9996289014816284
825,0.9996322989463806
826,0.999635636806488
827,0.9996389746665955
828,0.9996423125267029
829,0.9996456503868103
830,0.999648928642273
831,0.9996522068977356
832,0.9996554255485535
833,0.9996586441993713
834,0.9996618628501892
835,0.9996650815010071
836,0.999668300151825
837,0.999671459197998
838,0.9996746182441711
839,0.9996777772903442
840,0.9996808767318726
841,0.9996840357780457
842,0.999687135219574
843,0.9996901750564575
844,0.9996932148933411
845,0.9996962547302246
846,0.9996992945671082
847,0.9997023344039917
848,0.9997053146362305
849,0.9997082948684692
850,0.999711275100708
851,0.999714195728302
852,0.999717116355896
853,0.9997199773788452
854,0.9997228384017944
855,0.9997256994247437
856,0.9997286200523376
857,0.9997314810752869
858,0.9997342824935913
859,0.9997370839118958
860,0.9997398853302002
861,0.9997426271438599
862,0.9997453689575195
863,0.9997481107711792
864,0.9997508525848389
865,0.9997535943984985
866,0.9997562766075134
867,0.9997589588165283
868,0.9997616410255432
869,0.9997642636299133
870,0.9997668862342834
871,0.9997695684432983
872,0.9997721910476685
873,0.9997747540473938
874,0.9997773170471191
875,0.9997798800468445
876,0.9997824430465698
877,0.9997850060462952
878,0.9997875094413757
879,0.9997900128364563
880,0.9997925162315369
881,0.9997949600219727
882,0.9997974038124084
883,0.9997998476028442
884,0.99980229139328
885,0.9998047351837158
886,0.9998071193695068
887,0.9998095035552979
888,0.9998118877410889
889,0.9998142123222351
890,0.9998165369033813
891,0.9998188614845276
892,0.9998211860656738
893,0.9998234510421753
894,0.9998257160186768
895,0.9998279809951782
896,0.9998301863670349
897,0.9998323917388916
898,0.9998345971107483
899,0.999836802482605
900,0.9998390078544617
901,0.9998411536216736
902,0.9998432993888855
903,0.9998454451560974
904,0.9998475313186646
905,0.9998496174812317
906,0.9998517036437988
907,0.999853789806366
908,0.9998558163642883
909,0.9998578429222107
910,0.9998598694801331
911,0.9998618960380554
912,0.9998639225959778
913,0.9998658895492554
914,0.999867856502533
915,0.9998698234558105
916,0.9998717904090881
917,0.999873697757721
918,0.9998756051063538
919,0.9998775124549866
920,0.9998794198036194
921,0.9998813271522522
922,0.9998831748962402
923,0.9998850226402283
924,0.9998868703842163
925,0.9998887181282043
926,0.9998905062675476
927,0.9998922944068909
928,0.9998940825462341
929,0.9998958706855774
930,0.9998976588249207
931,0.9998993873596191
932,0.9999011158943176
933,0.9999028444290161
934,0.9999045729637146
935,0.9999062418937683
936,0.999907910823822
937,0.9999095797538757
938,0.9999112486839294
939,0.9999129176139832
940,0.9999145865440369
941,0.9999161958694458
942,0.9999178051948547
943,0.9999193549156189
944,0.9999209046363831
945,0.9999224543571472
946,0.9999240636825562
947,0.9999256134033203
948,0.9999271035194397
949,0.9999285936355591
950,0.9999300837516785
951,0.9999315738677979
952,0.9999330639839172
953,0.9999345541000366
954,0.9999359846115112
955,0.9999374151229858
956,0.9999388456344604
957,0.9999402165412903
958,0.9999415874481201
959,0.99994295835495
960,0.9999443292617798
961,0.9999457001686096
962,0.9999470114707947
963,0.9999483227729797
964,0.9999496340751648
965,0.9999508857727051
966,0.9999521374702454
967,0.9999533891677856
968,0.9999546408653259
969,0.9999558925628662
970,0.9999571442604065
971,0.9999583959579468
972,0.9999595880508423
973,0.9999607801437378
974,0.9999619722366333
975,0.9999631643295288
976,0.9999642968177795
977,0.9999654293060303
978,0.999966561794281
979,0.9999676942825317
980,0.9999688267707825
981,0.9999698996543884
982,0.9999709725379944
983,0.9999720454216003
984,0.9999731183052063
985,0.9999741315841675
986,0.9999751448631287
987,0.9999761581420898
988,0.999977171421051
989,0.9999781250953674
990,0.9999790787696838
991,0.999980092048645
992,0.9999809861183167
993,0.9999818801879883
994,0.9999827742576599
995,0.9999836087226868
996,0.9999844431877136
997,0.9999852776527405
998,0.9999860525131226
999,0.9999868273735046
1000,0.9999876022338867
1001,0.999988317489624
1002,0.9999890327453613
1003,0.9999897480010986
1004,0.9999904632568359
1005,0.9999911189079285
1006,0.999991774559021
1007,0.9999923706054688
1008,0.9999929666519165
1009,0.9999935626983643
1010,0.999994158744812
1011,0.9999947547912598
1012,0.9999952912330627
1013,0.9999958276748657
1014,0.9999963641166687
1015,0.9999968409538269
1016,0.9999973177909851
1017,0.9999977946281433
1018,0.9999982118606567
1019,0.9999985694885254
1020,0.999998927116394
1021,0.9999994039535522
1022,0.9999996423721313
1023,0.9999997615814209
1024,0.9999998807907104


==> data/layer_15_k.csv <==
index,variance
1,0.023421041667461395
2,0.03981323912739754
3,0.0528426431119442
4,0.06401924788951874
5,0.07492208480834961
6,0.08500484377145767
7,0.09489601850509644
8,0.10470269620418549
9,0.11400443315505981
10,0.12294982373714447
11,0.13162881135940552
12,0.13994282484054565
13,0.14760428667068481
14,0.15522122383117676
15,0.16267824172973633
16,0.1696663647890091
17,0.17645756900310516
18,0.18317051231861115
19,0.18949483335018158
20,0.19568099081516266
21,0.20172378420829773
22,0.20763027667999268
23,0.21332596242427826
24,0.21899914741516113
25,0.22459639608860016
26,0.23000283539295197
27,0.23524700105190277
28,0.240448996424675
29,0.24563264846801758
30,0.2505478262901306
31,0.2553473114967346
32,0.26009997725486755
33,0.2647573947906494
34,0.26935261487960815
35,0.27392733097076416
36,0.27841487526893616
37,0.282865047454834
38,0.2872341573238373
39,0.2915477752685547
40,0.2957899868488312
41,0.2999841570854187
42,0.3040778934955597
43,0.30813443660736084
44,0.3121657967567444
45,0.31610891222953796
46,0.320028156042099
47,0.32391899824142456
48,0.32771116495132446
49,0.3314548432826996
50,0.33510729670524597
51,0.3387508690357208
52,0.34236353635787964
53,0.34594663977622986
54,0.349476158618927
55,0.352961003780365
56,0.3563807010650635
57,0.35975492000579834
58,0.363048255443573
59,0.36629417538642883
60,0.36949995160102844
61,0.3726921081542969
62,0.3758739233016968
63,0.3790193200111389
64,0.38215944170951843
65,0.3852613568305969
66,0.38832560181617737
67,0.3913610875606537
68,0.3943712115287781
69,0.3973521292209625
70,0.4002743065357208
71,0.4031732976436615
72,0.4060516953468323
73,0.40889444947242737
74,0.411723256111145
75,0.41451534628868103
76,0.41730359196662903
77,0.42005789279937744
78,0.4227864742279053
79,0.4254681169986725
80,0.4281325042247772
81,0.4307791590690613
82,0.43341130018234253
83,0.4360305666923523
84,0.4386427402496338
85,0.44123682379722595
86,0.44380292296409607
87,0.446351557970047
88,0.44888439774513245
89,0.4513866901397705
90,0.453844279050827
91,0.45629769563674927
92,0.45873311161994934
93,0.46115660667419434
94,0.4635734260082245
95,0.4659718871116638
96,0.46835169196128845
97,0.4706953763961792
98,0.4730318486690521
99,0.4753502309322357
100,0.47765254974365234
101,0.47994551062583923
102,0.4822244644165039
103,0.4844784140586853
104,0.4867229163646698
105,0.48895880579948425
106,0.4911818206310272
107,0.49339228868484497
108,0.49559345841407776
109,0.4977826178073883
110,0.49994975328445435
111,0.5021085143089294
112,0.5042564868927002
113,0.5063980221748352
114,0.5085253119468689
115,0.5106282234191895
116,0.512715756893158
117,0.5147978663444519
118,0.5168629288673401
119,0.5189098119735718
120,0.520942747592926
121,0.5229719877243042
122,0.5249788165092468
123,0.5269513726234436
124,0.5289176106452942
125,0.5308818817138672
126,0.5328304171562195
127,0.5347692966461182
128,0.536704421043396
129,0.5386191606521606
130,0.5405311584472656
131,0.5424371957778931
132,0.5443288087844849
133,0.5462099313735962
134,0.5480850338935852
135,0.5499414205551147
136,0.5517882108688354
137,0.5536177754402161
138,0.5554371476173401
139,0.5572554469108582
140,0.559051513671875
141,0.5608440041542053
142,0.5626215934753418
143,0.5643900632858276
144,0.5661538243293762
145,0.5679042339324951
146,0.5696392059326172
147,0.5713651180267334
148,0.5730820894241333
149,0.5747953057289124
150,0.5764986872673035
151,0.578192949295044
152,0.5798818469047546
153,0.5815577507019043
154,0.5832212567329407
155,0.5848758816719055
156,0.5865235328674316
157,0.5881664156913757
158,0.5897952914237976
159,0.5914219617843628
160,0.5930367708206177
161,0.5946395397186279
162,0.5962404012680054
163,0.5978309512138367
164,0.5994187593460083
165,0.6009930968284607
166,0.6025643348693848
167,0.6041272878646851
168,0.6056684255599976
169,0.6072062253952026
170,0.6087391972541809
171,0.6102669835090637
172,0.6117895245552063
173,0.6132962703704834
174,0.6147971153259277
175,0.6162939667701721
176,0.6177828907966614
177,0.619269609451294
178,0.6207451820373535
179,0.6222144365310669
180,0.6236728429794312
181,0.6251245141029358
182,0.6265640258789062
183,0.6279993057250977
184,0.6294260621070862
185,0.6308485269546509
186,0.6322649121284485
187,0.6336761116981506
188,0.6350810527801514
189,0.6364753842353821
190,0.6378588080406189
191,0.6392400860786438
192,0.6406135559082031
193,0.6419818997383118
194,0.6433486342430115
195,0.6447133421897888
196,0.6460736989974976
197,0.6474327445030212
198,0.6487823724746704
199,0.6501314640045166
200,0.6514688730239868
201,0.6528036594390869
202,0.6541231274604797
203,0.6554375886917114
204,0.6567463278770447
205,0.6580493450164795
206,0.659343957901001
207,0.6606352925300598
208,0.6619179248809814
209,0.6631927490234375
210,0.6644630432128906
211,0.6657302379608154
212,0.6669930815696716
213,0.6682505011558533
214,0.6695066690444946
215,0.6707507371902466
216,0.6719926595687866
217,0.6732327938079834
218,0.6744657754898071
219,0.6756894588470459
220,0.6769067645072937
221,0.6781225204467773
222,0.6793324947357178
223,0.6805394887924194
224,0.6817378401756287
225,0.6829303503036499
226,0.6841146945953369
227,0.6852965950965881
228,0.6864774823188782
229,0.6876479387283325
230,0.6888129711151123
231,0.6899775266647339
232,0.6911348700523376
233,0.6922884583473206
234,0.6934364438056946
235,0.6945825815200806
236,0.695723831653595
237,0.6968619227409363
238,0.6979948878288269
239,0.6991267204284668
240,0.7002465128898621
241,0.701362669467926
242,0.7024708986282349
243,0.7035769820213318
244,0.7046805620193481
245,0.7057804465293884
246,0.7068758606910706
247,0.7079659700393677
248,0.7090520262718201
249,0.7101364135742188
250,0.7112191915512085
251,0.7122960090637207
252,0.713371217250824
253,0.7144389748573303
254,0.7155039310455322
255,0.7165679335594177
256,0.7176265120506287
257,0.7186800837516785
258,0.7197235226631165
259,0.7207643389701843
260,0.7217968702316284
261,0.7228288650512695
262,0.7238584160804749
263,0.7248857021331787
264,0.7259079217910767
265,0.7269266247749329
266,0.7279437780380249
267,0.7289577126502991
268,0.7299665212631226
269,0.7309719920158386
270,0.7319759130477905
271,0.7329731583595276
272,0.7339663505554199
273,0.7349565625190735
274,0.7359449863433838
275,0.7369275093078613
276,0.7379063963890076
277,0.7388798594474792
278,0.7398501634597778
279,0.7408169507980347
280,0.7417810559272766
281,0.7427425980567932
282,0.7437014579772949
283,0.7446570992469788
284,0.7456093430519104
285,0.7465595006942749
286,0.7475036382675171
287,0.7484455704689026
288,0.7493789792060852
289,0.7503100633621216
290,0.7512384057044983
291,0.7521651387214661
292,0.7530849575996399
293,0.75400310754776
294,0.7549165487289429
295,0.7558283805847168
296,0.7567373514175415
297,0.7576436400413513
298,0.758547306060791
299,0.7594457268714905
300,0.7603411674499512
301,0.7612287402153015
302,0.7621157765388489
303,0.7630007863044739
304,0.763882577419281
305,0.7647620439529419
306,0.7656395435333252
307,0.766512930393219
308,0.7673851251602173
309,0.7682544589042664
310,0.7691164016723633
311,0.7699775099754333
312,0.7708349823951721
313,0.7716901302337646
314,0.7725434899330139
315,0.7733942270278931
316,0.7742407321929932
317,0.7750851511955261
318,0.7759280800819397
319,0.776767909526825
320,0.7776052355766296
321,0.778437614440918
322,0.7792685627937317
323,0.7800962328910828
324,0.7809202671051025
325,0.7817420959472656
326,0.7825606465339661
327,0.7833781838417053
328,0.784193217754364
329,0.7850056886672974
330,0.7858139276504517
331,0.7866190075874329
332,0.7874230742454529
333,0.7882262468338013
334,0.7890263795852661
335,0.7898229956626892
336,0.7906179428100586
337,0.7914087772369385
338,0.7921977639198303
339,0.7929834723472595
340,0.7937646508216858
341,0.794542670249939
342,0.7953184843063354
343,0.7960892915725708
344,0.7968584299087524
345,0.7976247668266296
346,0.7983905076980591
347,0.7991517782211304
348,0.7999117374420166
349,0.800670325756073
350,0.8014249801635742
351,0.8021776676177979
352,0.8029254674911499
353,0.8036711812019348
354,0.8044145107269287
355,0.8051568865776062
356,0.8058958649635315
357,0.8066339492797852
358,0.807367742061615
359,0.8080996870994568
360,0.8088290691375732
361,0.8095577955245972
362,0.8102836012840271
363,0.8110074400901794
364,0.8117251992225647
365,0.8124424815177917
366,0.8131582736968994
367,0.8138689398765564
368,0.8145794868469238
369,0.8152880668640137
370,0.8159948587417603
371,0.8167000412940979
372,0.8174017071723938
373,0.8181024789810181
374,0.8187996745109558
375,0.8194942474365234
376,0.8201842904090881
377,0.8208725452423096
378,0.8215599060058594
379,0.8222451210021973
380,0.8229275345802307
381,0.8236052393913269
382,0.8242822885513306
383,0.8249582052230835
384,0.8256333470344543
385,0.8263031840324402
386,0.8269715905189514
387,0.8276368975639343
388,0.828298807144165
389,0.8289589881896973
390,0.8296171426773071
391,0.8302727937698364
392,0.830925703048706
393,0.8315780162811279
394,0.8322272896766663
395,0.8328762054443359
396,0.8335224986076355
397,0.8341686129570007
398,0.8348106145858765
399,0.835451602935791
400,0.8360916376113892
401,0.8367286324501038
402,0.8373642563819885
403,0.8379942774772644
404,0.8386229276657104
405,0.8392497897148132
406,0.8398760557174683
407,0.8405013084411621
408,0.8411248326301575
409,0.8417455554008484
410,0.8423649668693542
411,0.8429811000823975
412,0.8435966372489929
413,0.8442103266716003
414,0.844822108745575
415,0.8454318642616272
416,0.8460387587547302
417,0.8466418385505676
418,0.8472431302070618
419,0.8478432893753052
420,0.8484413027763367
421,0.849037766456604
422,0.8496330380439758
423,0.8502253890037537
424,0.8508164882659912
425,0.8514057397842407
426,0.8519940972328186
427,0.8525804281234741
428,0.8531641364097595
429,0.85374516248703
430,0.8543239235877991
431,0.8549016714096069
432,0.8554791212081909
433,0.8560541272163391
434,0.8566259741783142
435,0.8571956753730774
436,0.8577635884284973
437,0.8583298325538635
438,0.8588955402374268
439,0.8594576120376587
440,0.860017716884613
441,0.8605769872665405
442,0.8611339926719666
443,0.8616888523101807
444,0.8622415661811829
445,0.8627911806106567
446,0.8633391857147217
447,0.8638858795166016
448,0.8644314408302307
449,0.8649758100509644
450,0.8655180931091309
451,0.8660597801208496
452,0.8665992617607117
453,0.8671354651451111
454,0.8676695227622986
455,0.8682019114494324
456,0.8687325119972229
457,0.8692619204521179
458,0.8697898983955383
459,0.8703160881996155
460,0.8708407878875732
461,0.8713648915290833
462,0.8718870282173157
463,0.8724066019058228
464,0.8729251623153687
465,0.8734419941902161
466,0.8739563822746277
467,0.8744699954986572
468,0.8749808073043823
469,0.8754898905754089
470,0.8759987354278564
471,0.8765059113502502
472,0.8770105242729187
473,0.8775144815444946
474,0.8780179023742676
475,0.8785176277160645
476,0.8790169358253479
477,0.8795155882835388
478,0.8800109624862671
479,0.8805058598518372
480,0.8809999227523804
481,0.881493330001831
482,0.881983757019043
483,0.8824732899665833
484,0.8829609751701355
485,0.8834476470947266
486,0.8839321136474609
487,0.8844163417816162
488,0.8848976492881775
489,0.8853766322135925
490,0.8858543038368225
491,0.8863291144371033
492,0.886802077293396
493,0.8872739672660828
494,0.8877447843551636
495,0.888214111328125
496,0.8886830806732178
497,0.8891515135765076
498,0.8896180987358093
499,0.8900840878486633
500,0.8905481100082397
501,0.8910102248191833
502,0.8914698958396912
503,0.8919292092323303
504,0.8923859596252441
505,0.8928419947624207
506,0.893296480178833
507,0.8937504887580872
508,0.8942025899887085
509,0.8946530222892761
510,0.8951022624969482
511,0.8955506682395935
512,0.8959968686103821
513,0.8964419364929199
514,0.8968824744224548
515,0.8973219394683838
516,0.8977599143981934
517,0.8981969356536865
518,0.8986334204673767
519,0.8990678787231445
520,0.8995012044906616
521,0.8999323844909668
522,0.9003618955612183
523,0.9007902145385742
524,0.9012161493301392
525,0.9016415476799011
526,0.902065098285675
527,0.9024881720542908
528,0.9029099941253662
529,0.9033312201499939
530,0.9037511348724365
531,0.9041707515716553
532,0.9045884013175964
533,0.9050042629241943
534,0.9054188132286072
535,0.9058325886726379
536,0.9062443375587463
537,0.9066551327705383
538,0.90706467628479
539,0.907472550868988
540,0.9078793525695801
541,0.9082850813865662
542,0.9086894392967224
543,0.9090930819511414
544,0.9094945192337036
545,0.9098953604698181
546,0.9102934002876282
547,0.9106910228729248
548,0.9110879898071289
549,0.9114832878112793
550,0.911878228187561
551,0.9122720956802368
552,0.9126639366149902
553,0.9130544066429138
554,0.9134438037872314
555,0.9138317704200745
556,0.9142186045646667
557,0.9146043658256531
558,0.9149885773658752
559,0.915371835231781
560,0.9157544374465942
561,0.916135311126709
562,0.9165157675743103
563,0.9168948531150818
564,0.9172716736793518
565,0.917648196220398
566,0.9180231094360352
567,0.9183973670005798
568,0.9187705516815186
569,0.9191415905952454
570,0.9195120930671692
571,0.9198812246322632
572,0.9202490448951721
573,0.9206163883209229
574,0.9209822416305542
575,0.9213476777076721
576,0.921712338924408
577,0.9220761656761169
578,0.9224385619163513
579,0.9227996468544006
580,0.9231604337692261
581,0.9235185980796814
582,0.9238764643669128
583,0.9242333769798279
584,0.9245890974998474
585,0.9249435067176819
586,0.9252960681915283
587,0.9256479144096375
588,0.9259986877441406
589,0.9263486266136169
590,0.9266983866691589
591,0.9270466566085815
592,0.9273937344551086
593,0.9277387261390686
594,0.9280829429626465
595,0.9284257292747498
596,0.9287680387496948
597,0.9291090965270996
598,0.9294494986534119
599,0.9297888278961182
600,0.9301260113716125
601,0.9304623603820801
602,0.9307981729507446
603,0.9311323761940002
604,0.9314661026000977
605,0.9317986965179443
606,0.9321297407150269
607,0.9324597120285034
608,0.9327881336212158
609,0.93311607837677
610,0.9334430694580078
611,0.9337689876556396
612,0.9340935349464417
613,0.9344170093536377
614,0.9347390532493591
615,0.9350602626800537
616,0.9353808760643005
617,0.9357005953788757
618,0.9360198974609375
619,0.9363373517990112
620,0.9366536140441895
621,0.9369688034057617
622,0.9372830986976624
623,0.9375965595245361
624,0.9379084706306458
625,0.9382190704345703
626,0.938528835773468
627,0.9388377070426941
628,0.9391453862190247
629,0.9394518136978149
630,0.9397574663162231
631,0.9400626420974731
632,0.940366268157959
633,0.9406692385673523
634,0.9409716725349426
635,0.9412732124328613
636,0.9415726065635681
637,0.9418708086013794
638,0.9421688914299011
639,0.9424663186073303
640,0.9427624940872192
641,0.9430580735206604
642,0.943352222442627
643,0.9436455368995667
644,0.9439384341239929
645,0.944229006767273
646,0.9445191025733948
647,0.9448072910308838
648,0.9450950622558594
649,0.9453827142715454
650,0.9456689357757568
651,0.9459543824195862
652,0.946239173412323
653,0.9465226531028748
654,0.9468054175376892
655,0.9470868110656738
656,0.9473676085472107
657,0.9476473927497864
658,0.9479263424873352
659,0.9482043385505676
660,0.9484813213348389
661,0.9487574100494385
662,0.9490315318107605
663,0.9493054151535034
664,0.949578583240509
665,0.9498507976531982
666,0.9501218795776367
667,0.950391948223114
668,0.9506615400314331
669,0.9509298205375671
670,0.9511975646018982
671,0.9514642953872681
672,0.9517298936843872
673,0.9519945383071899
674,0.9522591233253479
675,0.9525230526924133
676,0.9527865052223206
677,0.953047513961792
678,0.9533079266548157
679,0.9535678029060364
680,0.9538267850875854
681,0.9540852904319763
682,0.9543425440788269
683,0.954599142074585
684,0.9548552632331848
685,0.9551112651824951
686,0.9553654193878174
687,0.9556183218955994
688,0.9558704495429993
689,0.9561213850975037
690,0.9563717246055603
691,0.9566215872764587
692,0.9568700790405273
693,0.9571183323860168
694,0.9573652744293213
695,0.9576119184494019
696,0.9578583240509033
697,0.958102822303772
698,0.9583456516265869
699,0.9585882425308228
700,0.9588297605514526
701,0.9590704441070557
702,0.9593098759651184
703,0.9595489501953125
704,0.9597875475883484
705,0.9600245356559753
706,0.9602606296539307
707,0.9604961276054382
708,0.9607310891151428
709,0.9609649777412415
710,0.9611981511116028
711,0.9614307284355164
712,0.9616625905036926
713,0.9618932604789734
714,0.962122917175293
715,0.9623522758483887
716,0.9625806212425232
717,0.9628079533576965
718,0.9630346298217773
719,0.9632609486579895
720,0.9634867906570435
721,0.9637115001678467
722,0.9639350771903992
723,0.964158296585083
724,0.9643804430961609
725,0.9646015763282776
726,0.96482253074646
727,0.9650425314903259
728,0.9652621746063232
729,0.9654805064201355
730,0.9656984210014343
731,0.9659155011177063
732,0.9661319255828857
733,0.9663476943969727
734,0.9665623307228088
735,0.966776430606842
736,0.9669892191886902
737,0.9672013521194458
738,0.9674131274223328
739,0.9676236510276794
740,0.967833399772644
741,0.9680428504943848
742,0.9682513475418091
743,0.9684593081474304
744,0.9686661958694458
745,0.9688724279403687
746,0.969077467918396
747,0.9692820906639099
748,0.9694857597351074
749,0.969688892364502
750,0.9698918461799622
751,0.9700939655303955
752,0.9702954292297363
753,0.9704958200454712
754,0.9706948399543762
755,0.9708932638168335
756,0.9710911512374878
757,0.9712882041931152
758,0.9714850783348083
759,0.9716811776161194
760,0.9718769788742065
761,0.972072184085846
762,0.972266674041748
763,0.9724599719047546
764,0.9726525545120239
765,0.972844660282135
766,0.9730361104011536
767,0.9732264280319214
768,0.9734159708023071
769,0.9736053347587585
770,0.9737940430641174
771,0.9739825129508972
772,0.9741696119308472
773,0.9743561148643494
774,0.9745417237281799
775,0.9747262001037598
776,0.9749100208282471
777,0.9750928282737732
778,0.9752753376960754
779,0.9754570126533508
780,0.9756385087966919
781,0.9758182168006897
782,0.975997805595398
783,0.9761767983436584
784,0.9763554334640503
785,0.9765333533287048
786,0.976710855960846
787,0.9768874645233154
788,0.9770638346672058
789,0.9772394299507141
790,0.9774139523506165
791,0.9775873422622681
792,0.9777600169181824
793,0.9779320955276489
794,0.9781038165092468
795,0.9782741665840149
796,0.9784439206123352
797,0.9786131978034973
798,0.9787819385528564
799,0.9789504408836365
800,0.9791187047958374
801,0.9792855978012085
802,0.9794523119926453
803,0.9796172380447388
804,0.9797818660736084
805,0.9799454808235168
806,0.9801083207130432
807,0.9802708029747009
808,0.9804322123527527
809,0.980593204498291
810,0.9807536005973816
811,0.9809134006500244
812,0.9810725450515747
813,0.981230616569519
814,0.9813878536224365
815,0.9815448522567749
816,0.981701135635376
817,0.9818565845489502
818,0.9820113778114319
819,0.9821656942367554
820,0.9823195934295654
821,0.9824721813201904
822,0.9826242923736572
823,0.9827755093574524
824,0.9829261302947998
825,0.9830763936042786
826,0.9832256436347961
827,0.9833744168281555
828,0.9835225343704224
829,0.9836701154708862
830,0.9838169813156128
831,0.9839629530906677
832,0.9841080904006958
833,0.9842526316642761
834,0.9843969345092773
835,0.9845408797264099
836,0.984684407711029
837,0.9848277568817139
838,0.9849706292152405
839,0.9851125478744507
840,0.9852538108825684
841,0.9853948354721069
842,0.9855355024337769
843,0.985675036907196
844,0.9858141541481018
845,0.9859527349472046
846,0.9860907196998596
847,0.9862276911735535
848,0.9863642454147339
849,0.986500084400177
850,0.9866352081298828
851,0.986769437789917
852,0.986903190612793
853,0.9870357513427734
854,0.9871680736541748
855,0.9872996807098389
856,0.9874309301376343
857,0.9875614643096924
858,0.9876911640167236
859,0.9878207445144653
860,0.9879496693611145
861,0.9880774617195129
862,0.9882047772407532
863,0.9883314967155457
864,0.9884575009346008
865,0.9885825514793396
866,0.9887069463729858
867,0.9888305068016052
868,0.9889535307884216
869,0.9890761375427246
870,0.9891979098320007
871,0.9893192052841187
872,0.9894402623176575
873,0.9895604848861694
874,0.9896801710128784
875,0.9897991418838501
876,0.9899173974990845
877,0.9900351762771606
878,0.9901521801948547
879,0.9902687668800354
880,0.9903849959373474
881,0.9905003905296326
882,0.9906153082847595
883,0.9907296299934387
884,0.9908435344696045
885,0.9909566640853882
886,0.9910692572593689
887,0.9911811947822571
888,0.9912929534912109
889,0.9914035201072693
890,0.9915122985839844
891,0.9916208982467651
892,0.9917288422584534
893,0.9918364882469177
894,0.9919434785842896
895,0.9920496344566345
896,0.9921553730964661
897,0.9922609329223633
898,0.9923660159111023
899,0.9924704432487488
900,0.9925740361213684
901,0.9926767945289612
902,0.9927787184715271
903,0.9928799867630005
904,0.9929808378219604
905,0.9930814504623413
906,0.9931812882423401
907,0.9932799339294434
908,0.993378221988678
909,0.9934760332107544
910,0.9935727715492249
911,0.9936687350273132
912,0.9937644600868225
913,0.9938597083091736
914,0.9939547777175903
915,0.9940488338470459
916,0.9941422939300537
917,0.9942352771759033
918,0.994327187538147
919,0.9944185614585876
920,0.9945098161697388
921,0.9945999979972839
922,0.994689404964447
923,0.9947780966758728
924,0.9948663115501404
925,0.9949539303779602
926,0.9950411319732666
927,0.99512779712677
928,0.9952136278152466
929,0.9952988624572754
930,0.9953835606575012
931,0.9954673647880554
932,0.9955509305000305
933,0.9956333041191101
934,0.9957151412963867
935,0.9957962036132812
936,0.9958761930465698
937,0.995955765247345
938,0.9960349202156067
939,0.9961127042770386
940,0.9961901307106018
941,0.9962670803070068
942,0.996343731880188
943,0.9964198470115662
944,0.9964951872825623
945,0.9965695738792419
946,0.9966433048248291
947,0.9967167377471924
948,0.9967890381813049
949,0.9968608021736145
950,0.9969324469566345
951,0.997002899646759
952,0.9970730543136597
953,0.9971427321434021
954,0.9972115755081177
955,0.997279703617096
956,0.9973462224006653
957,0.9974123239517212
958,0.9974772334098816
959,0.9975408911705017
960,0.9976040720939636
961,0.9976667165756226
962,0.9977289438247681
963,0.997790515422821
964,0.9978509545326233
965,0.9979107975959778
966,0.9979699850082397
967,0.9980286955833435
968,0.9980863928794861
969,0.9981433749198914
970,0.998199999332428
971,0.9982558488845825
972,0.9983111619949341
973,0.998365044593811
974,0.9984180331230164
975,0.9984704256057739
976,0.9985224604606628
977,0.9985734224319458
978,0.9986238479614258
979,0.9986734986305237
980,0.9987216591835022
981,0.9987688660621643
982,0.9988153576850891
983,0.9988604784011841
984,0.998904824256897
985,0.9989482164382935
986,0.9989913105964661
987,0.9990329742431641
988,0.9990736246109009
989,0.9991134405136108
990,0.9991528391838074
991,0.9991909265518188
992,0.9992280602455139
993,0.9992644190788269
994,0.9992996454238892
995,0.9993343353271484
996,0.9993679523468018
997,0.9994005560874939
998,0.9994320869445801
999,0.9994631409645081
1000,0.9994938373565674
1001,0.9995238184928894
1002,0.9995530843734741
1003,0.9995818734169006
1004,0.9996100068092346
1005,0.9996376633644104
1006,0.9996641278266907
1007,0.9996901750564575
1008,0.9997159242630005
1009,0.9997402429580688
1010,0.9997640252113342
1011,0.9997868537902832
1012,0.9998090267181396
1013,0.9998302459716797
1014,0.9998511672019958
1015,0.9998711943626404
1016,0.9998909831047058
1017,0.9999092221260071
1018,0.9999268651008606
1019,0.9999437928199768
1020,0.9999587535858154
1021,0.9999716281890869
1022,0.9999833703041077
1023,0.9999929666519165
1024,1.0


==> data/layer_31_k.csv <==
index,variance
1,0.08403410017490387
2,0.1125936433672905
3,0.13990701735019684
4,0.1611066460609436
5,0.18130682408809662
6,0.19855695962905884
7,0.21412310004234314
8,0.22842168807983398
9,0.2421952486038208
10,0.25430747866630554
11,0.2656172215938568
12,0.27664175629615784
13,0.28669461607933044
14,0.2965540289878845
15,0.3062818646430969
16,0.31579092144966125
17,0.32485485076904297
18,0.333233505487442
19,0.34152188897132874
20,0.34956201910972595
21,0.35709327459335327
22,0.3645298480987549
23,0.3717540502548218
24,0.3785739243030548
25,0.38533616065979004
26,0.39167389273643494
27,0.39789608120918274
28,0.4038979709148407
29,0.40964508056640625
30,0.4151771664619446
31,0.4205358922481537
32,0.4258723855018616
33,0.4310515224933624
34,0.43618348240852356
35,0.44111689925193787
36,0.4458463191986084
37,0.4505023956298828
38,0.45492225885391235
39,0.4592813551425934
40,0.4635797441005707
41,0.46772342920303345
42,0.4718606472015381
43,0.4758995473384857
44,0.4797995686531067
45,0.4836312234401703
46,0.48744213581085205
47,0.4911750853061676
48,0.4948892295360565
49,0.4985799193382263
50,0.502187967300415
51,0.5057200193405151
52,0.5092146992683411
53,0.5126410126686096
54,0.5159775018692017
55,0.5192837119102478
56,0.5224929451942444
57,0.5256447196006775
58,0.5287442803382874
59,0.5317949056625366
60,0.534775972366333
61,0.5377109050750732
62,0.5406219363212585
63,0.5434793829917908
64,0.5463026762008667
65,0.5490967035293579
66,0.5518465638160706
67,0.554550290107727
68,0.5572184920310974
69,0.5598647594451904
70,0.5624704360961914
71,0.5650533437728882
72,0.5675964951515198
73,0.5700956583023071
74,0.5725676417350769
75,0.5750190019607544
76,0.5774298906326294
77,0.5798073410987854
78,0.5821731090545654
79,0.5845135450363159
80,0.5868130922317505
81,0.5890946984291077
82,0.5913558602333069
83,0.5935701727867126
84,0.5957518219947815
85,0.5979213714599609
86,0.6000539064407349
87,0.6021797060966492
88,0.6042695641517639
89,0.6063439249992371
90,0.6084110736846924
91,0.6104711890220642
92,0.6125063300132751
93,0.6145250797271729
94,0.6165291666984558
95,0.6184965372085571
96,0.6204555630683899
97,0.6223804950714111
98,0.624299943447113
99,0.6261897683143616
100,0.6280574798583984
101,0.6299145221710205
102,0.6317634582519531
103,0.6335995197296143
104,0.6354237198829651
105,0.6372346878051758
106,0.6390207409858704
107,0.6407865881919861
108,0.6425403952598572
109,0.6442838907241821
110,0.6460144519805908
111,0.6477122902870178
112,0.6494059562683105
113,0.6510941982269287
114,0.6527722477912903
115,0.6544458866119385
116,0.6561090350151062
117,0.6577540636062622
118,0.6593843698501587
119,0.6610090732574463
120,0.6626232266426086
121,0.6642225384712219
122,0.6658139824867249
123,0.6673911809921265
124,0.6689543128013611
125,0.6705034375190735
126,0.672044038772583
127,0.6735767722129822
128,0.6750982403755188
129,0.6766123175621033
130,0.678117036819458
131,0.679612934589386
132,0.6810864210128784
133,0.6825545430183411
134,0.6840144991874695
135,0.6854721307754517
136,0.6869125366210938
137,0.6883394718170166
138,0.6897621154785156
139,0.6911768913269043
140,0.6925859451293945
141,0.6939842104911804
142,0.6953748464584351
143,0.6967551112174988
144,0.698128342628479
145,0.699479877948761
146,0.7008264064788818
147,0.7021599411964417
148,0.7034875750541687
149,0.7048077583312988
150,0.7061201333999634
151,0.7074183821678162
152,0.7087142467498779
153,0.7099958062171936
154,0.7112715244293213
155,0.7125392556190491
156,0.7137947678565979
157,0.7150447964668274
158,0.7162863612174988
159,0.7175200581550598
160,0.7187469005584717
161,0.7199705243110657
162,0.7211804389953613
163,0.7223859429359436
164,0.7235884070396423
165,0.724788248538971
166,0.7259775400161743
167,0.7271603941917419
168,0.7283352613449097
169,0.7295058369636536
170,0.7306703925132751
171,0.7318248152732849
172,0.7329760193824768
173,0.7341222763061523
174,0.7352657318115234
175,0.7364019155502319
176,0.7375295758247375
177,0.7386534810066223
178,0.739774763584137
179,0.7408862709999084
180,0.7419898509979248
181,0.7430907487869263
182,0.7441820502281189
183,0.7452649474143982
184,0.7463431358337402
185,0.7474172711372375
186,0.7484868764877319
187,0.7495504021644592
188,0.7506048083305359
189,0.751652181148529
190,0.7526968717575073
191,0.7537380456924438
192,0.7547726035118103
193,0.7557985782623291
194,0.75682133436203
195,0.7578386664390564
196,0.7588473558425903
197,0.7598479390144348
198,0.7608479261398315
199,0.7618399262428284
200,0.762829601764679
201,0.7638140916824341
202,0.7647920250892639
203,0.7657656669616699
204,0.7667352557182312
205,0.767696738243103
206,0.7686560153961182
207,0.7696090340614319
208,0.770558774471283
209,0.7715035676956177
210,0.7724429368972778
211,0.7733805775642395
212,0.7743157744407654
213,0.7752479314804077
214,0.7761787176132202
215,0.7771028876304626
216,0.7780205607414246
217,0.7789318561553955
218,0.7798354029655457
219,0.7807343602180481
220,0.7816305160522461
221,0.7825229167938232
222,0.7834080457687378
223,0.7842860817909241
224,0.7851598262786865
225,0.7860318422317505
226,0.7868966460227966
227,0.7877579927444458
228,0.788618266582489
229,0.789476752281189
230,0.7903290390968323
231,0.7911754250526428
232,0.7920206785202026
233,0.7928609848022461
234,0.7936991453170776
235,0.7945331931114197
236,0.7953602075576782
237,0.7961853742599487
238,0.7970060706138611
239,0.7978246808052063
240,0.7986393570899963
241,0.7994511723518372
242,0.8002602458000183
243,0.8010676503181458
244,0.801872730255127
245,0.8026759624481201
246,0.8034740686416626
247,0.8042663931846619
248,0.8050556778907776
249,0.8058424592018127
250,0.8066242933273315
251,0.8074020743370056
252,0.8081743717193604
253,0.8089435696601868
254,0.8097111582756042
255,0.8104760646820068
256,0.8112353682518005
257,0.8119927644729614
258,0.8127461075782776
259,0.8134958744049072
260,0.8142423033714294
261,0.8149847984313965
262,0.8157238960266113
263,0.8164607286453247
264,0.8171947598457336
265,0.8179271221160889
266,0.818656861782074
267,0.8193809986114502
268,0.8201009035110474
269,0.8208186030387878
270,0.8215323090553284
271,0.8222450017929077
272,0.8229559659957886
273,0.8236660957336426
274,0.8243705630302429
275,0.8250719308853149
276,0.825771152973175
277,0.8264683485031128
278,0.8271610736846924
279,0.8278524875640869
280,0.8285419344902039
281,0.8292302489280701
282,0.8299117088317871
283,0.8305923938751221
284,0.8312665820121765
285,0.8319360017776489
286,0.8326037526130676
287,0.8332686424255371
288,0.8339319229125977
289,0.8345932960510254
290,0.835252046585083
291,0.835910439491272
292,0.8365646600723267
293,0.8372169733047485
294,0.8378675580024719
295,0.8385160565376282
296,0.8391624093055725
297,0.8398054242134094
298,0.8404449820518494
299,0.841080367565155
300,0.8417154550552368
301,0.842349112033844
302,0.8429823517799377
303,0.8436106443405151
304,0.844236433506012
305,0.8448604345321655
306,0.8454821109771729
307,0.8460983633995056
308,0.846713125705719
309,0.8473246097564697
310,0.8479341864585876
311,0.8485433459281921
312,0.8491487503051758
313,0.8497501611709595
314,0.8503496646881104
315,0.8509453535079956
316,0.8515394330024719
317,0.8521316051483154
318,0.8527213335037231
319,0.8533081412315369
320,0.8538942337036133
321,0.8544769883155823
322,0.8550559878349304
323,0.8556334376335144
324,0.8562096953392029
325,0.8567850589752197
326,0.8573588728904724
327,0.8579302430152893
328,0.8584996461868286
329,0.8590661883354187
330,0.8596324920654297
331,0.8601936101913452
332,0.8607538938522339
333,0.8613123297691345
334,0.8618678450584412
335,0.8624219298362732
336,0.8629753589630127
337,0.8635275959968567
338,0.8640763163566589
339,0.864621639251709
340,0.8651645183563232
341,0.8657056093215942
342,0.8662435412406921
343,0.866779625415802
344,0.8673149943351746
345,0.8678480982780457
346,0.8683799505233765
347,0.8689086437225342
348,0.8694370985031128
349,0.8699617385864258
350,0.8704844117164612
351,0.8710066080093384
352,0.8715269565582275
353,0.8720442652702332
354,0.8725603222846985
355,0.8730748295783997
356,0.8735879063606262
357,0.87409907579422
358,0.8746079206466675
359,0.8751152753829956
360,0.8756216168403625
361,0.8761229515075684
362,0.8766229152679443
363,0.8771212100982666
364,0.8776181936264038
365,0.8781121969223022
366,0.8786052465438843
367,0.8790974020957947
368,0.8795858025550842
369,0.8800736665725708
370,0.8805610537528992
371,0.8810451030731201
372,0.8815270066261292
373,0.8820078372955322
374,0.882487952709198
375,0.8829654455184937
376,0.8834405541419983
377,0.8839141726493835
378,0.8843862414360046
379,0.8848564624786377
380,0.8853259086608887
381,0.8857939839363098
382,0.886260986328125
383,0.8867253661155701
384,0.8871870636940002
385,0.8876481056213379
386,0.888106107711792
387,0.8885636925697327
388,0.8890196681022644
389,0.8894745111465454
390,0.8899286389350891
391,0.8903812170028687
392,0.8908331990242004
393,0.8912822604179382
394,0.8917286396026611
395,0.8921733498573303
396,0.8926175832748413
397,0.8930606842041016
398,0.8935024738311768
399,0.8939429521560669
400,0.8943814039230347
401,0.8948193788528442
402,0.8952537775039673
403,0.8956875801086426
404,0.896120548248291
405,0.8965526223182678
406,0.8969820737838745
407,0.8974103927612305
408,0.8978367447853088
409,0.8982620239257812
410,0.8986849784851074
411,0.8991062045097351
412,0.8995266556739807
413,0.8999465107917786
414,0.9003646373748779
415,0.9007824063301086
416,0.9011980891227722
417,0.9016136527061462
418,0.9020283222198486
419,0.9024404287338257
420,0.9028513431549072
421,0.9032605886459351
422,0.9036681056022644
423,0.9040746092796326
424,0.9044793844223022
425,0.9048833250999451
426,0.9052848815917969
427,0.9056849479675293
428,0.906084418296814
429,0.9064822793006897
430,0.9068784117698669
431,0.9072732925415039
432,0.9076653122901917
433,0.9080566763877869
434,0.9084470868110657
435,0.908836305141449
436,0.9092229604721069
437,0.9096075296401978
438,0.9099901914596558
439,0.9103721380233765
440,0.9107531905174255
441,0.9111338257789612
442,0.9115127325057983
443,0.9118903875350952
444,0.9122655987739563
445,0.9126400351524353
446,0.9130134582519531
447,0.9133866429328918
448,0.9137589335441589
449,0.9141302108764648
450,0.9144999980926514
451,0.9148690104484558
452,0.9152347445487976
453,0.915600061416626
454,0.9159648418426514
455,0.9163290858268738
456,0.9166921973228455
457,0.9170529246330261
458,0.917412519454956
459,0.9177699089050293
460,0.9181253910064697
461,0.9184803366661072
462,0.9188334941864014
463,0.9191851615905762
464,0.9195356965065002
465,0.9198859930038452
466,0.920233964920044
467,0.9205806255340576
468,0.9209261536598206
469,0.921271026134491
470,0.9216152429580688
471,0.9219581484794617
472,0.9223000407218933
473,0.9226396679878235
474,0.922978937625885
475,0.9233162999153137
476,0.9236530065536499
477,0.9239892363548279
478,0.9243245720863342
479,0.9246593117713928
480,0.9249924421310425
481,0.9253247976303101
482,0.925656259059906
483,0.9259867072105408
484,0.9263156056404114
485,0.9266436100006104
486,0.9269695281982422
487,0.9272943735122681
488,0.9276187419891357
489,0.9279417395591736
490,0.9282645583152771
491,0.9285865426063538
492,0.9289073348045349
493,0.9292271137237549
494,0.9295453429222107
495,0.929862916469574
496,0.930179238319397
497,0.9304949045181274
498,0.9308101534843445
499,0.9311241507530212
500,0.9314371347427368
501,0.9317483901977539
502,0.932059109210968
503,0.9323685765266418
504,0.9326775074005127
505,0.932984471321106
506,0.9332907795906067
507,0.9335964322090149
508,0.9338999390602112
509,0.9342024326324463
510,0.9345037937164307
511,0.9348047375679016
512,0.9351049065589905
513,0.9354034662246704
514,0.9357002973556519
515,0.9359966516494751
516,0.9362924098968506
517,0.9365872740745544
518,0.9368811845779419
519,0.9371739029884338
520,0.937466025352478
521,0.9377557039260864
522,0.9380446672439575
523,0.93833327293396
524,0.9386206865310669
525,0.9389078617095947
526,0.9391933679580688
527,0.9394786357879639
528,0.93976229429245
529,0.9400450587272644
530,0.9403266310691833
531,0.9406077265739441
532,0.9408875107765198
533,0.9411667585372925
534,0.9414452314376831
535,0.9417229294776917
536,0.9419991374015808
537,0.9422743916511536
538,0.9425482749938965
539,0.9428219199180603
540,0.9430948495864868
541,0.9433670043945312
542,0.9436385035514832
543,0.9439084529876709
544,0.9441781044006348
545,0.944446325302124
546,0.9447135925292969
547,0.9449803233146667
548,0.9452459216117859
549,0.94551020860672
550,0.945774257183075
551,0.9460379481315613
552,0.9463002681732178
553,0.9465623497962952
554,0.9468233585357666
555,0.9470833539962769
556,0.9473428726196289
557,0.9476010799407959
558,0.9478587508201599
559,0.9481151700019836
560,0.9483709931373596
561,0.9486259818077087
562,0.9488798379898071
563,0.9491326212882996
564,0.9493849873542786
565,0.9496366381645203
566,0.949886679649353
567,0.950136125087738
568,0.9503849148750305
569,0.9506321549415588
570,0.950878918170929
571,0.9511250257492065
572,0.9513704776763916
573,0.9516149163246155
574,0.9518588185310364
575,0.9521024823188782
576,0.9523450136184692
577,0.9525858759880066
578,0.9528259634971619
579,0.9530642032623291
580,0.9533022046089172
581,0.9535397887229919
582,0.9537762999534607
583,0.9540122151374817
584,0.9542468786239624
585,0.9544807076454163
586,0.9547140002250671
587,0.9549462199211121
588,0.9551773071289062
589,0.955407977104187
590,0.9556379914283752
591,0.955867350101471
592,0.9560948610305786
593,0.9563214182853699
594,0.9565476179122925
595,0.956773042678833
596,0.9569981694221497
597,0.9572227597236633
598,0.9574458003044128
599,0.957668662071228
600,0.9578901529312134
601,0.9581109881401062
602,0.9583310484886169
603,0.9585499167442322
604,0.9587684869766235
605,0.9589865207672119
606,0.9592036604881287
607,0.959420382976532
608,0.9596360921859741
609,0.9598515033721924
610,0.960066556930542
611,0.96028071641922
612,0.9604933261871338
613,0.9607057571411133
614,0.9609172344207764
615,0.9611272215843201
616,0.9613366723060608
617,0.9615455269813538
618,0.9617539048194885
619,0.9619610905647278
620,0.9621673226356506
621,0.9623730182647705
622,0.9625777006149292
623,0.9627819657325745
624,0.9629858136177063
625,0.9631891250610352
626,0.9633917212486267
627,0.9635928869247437
628,0.9637936353683472
629,0.9639939665794373
630,0.9641936421394348
631,0.9643928408622742
632,0.9645918011665344
633,0.9647892713546753
634,0.9649865031242371
635,0.9651829600334167
636,0.9653787612915039
637,0.9655736684799194
638,0.9657685160636902
639,0.965961754322052
640,0.9661540985107422
641,0.966345489025116
642,0.9665363430976868
643,0.9667267799377441
644,0.9669166207313538
645,0.9671059250831604
646,0.9672947525978088
647,0.9674825668334961
648,0.9676700234413147
649,0.9678564071655273
650,0.9680421352386475
651,0.9682269096374512
652,0.9684112071990967
653,0.9685949683189392
654,0.9687783122062683
655,0.968960702419281
656,0.9691427946090698
657,0.9693236351013184
658,0.9695042371749878
659,0.9696840047836304
660,0.9698629975318909
661,0.9700413942337036
662,0.9702193737030029
663,0.9703965187072754
664,0.9705730676651001
665,0.9707491397857666
666,0.9709247350692749
667,0.9710999131202698
668,0.9712746143341064
669,0.9714479446411133
670,0.9716204404830933
671,0.9717922210693359
672,0.9719627499580383
673,0.9721325635910034
674,0.9723018407821655
675,0.9724709987640381
676,0.9726397395133972
677,0.9728078842163086
678,0.9729755520820618
679,0.973142683506012
680,0.9733095169067383
681,0.9734753370285034
682,0.9736403226852417
683,0.9738043546676636
684,0.9739681482315063
685,0.9741309881210327
686,0.9742931723594666
687,0.9744546413421631
688,0.9746152758598328
689,0.9747757911682129
690,0.9749360084533691
691,0.9750955700874329
692,0.9752545356750488
693,0.975412905216217
694,0.975570559501648
695,0.9757280349731445
696,0.9758844375610352
697,0.9760398864746094
698,0.9761949777603149
699,0.9763498306274414
700,0.976503849029541
701,0.9766577482223511
702,0.9768105149269104
703,0.9769631624221802
704,0.9771149158477783
705,0.9772661924362183
706,0.9774167537689209
707,0.9775664210319519
708,0.9777154922485352
709,0.9778644442558289
710,0.9780131578445435
711,0.9781608581542969
712,0.9783077239990234
713,0.9784538745880127
714,0.978599488735199
715,0.9787448048591614
716,0.9788895845413208
717,0.9790337085723877
718,0.9791773557662964
719,0.9793208837509155
720,0.9794641733169556
721,0.9796058535575867
722,0.9797471165657043
723,0.9798879027366638
724,0.980028510093689
725,0.9801684617996216
726,0.9803082346916199
727,0.9804463386535645
728,0.9805842638015747
729,0.9807215929031372
730,0.980858325958252
731,0.9809947609901428
732,0.9811307191848755
733,0.9812661409378052
734,0.9814009070396423
735,0.9815347194671631
736,0.9816681742668152
737,0.9818010330200195
738,0.9819335341453552
739,0.9820651412010193
740,0.982196033000946
741,0.982326865196228
742,0.9824572205543518
743,0.9825867414474487
744,0.9827160239219666
745,0.9828446507453918
746,0.982973039150238
747,0.9831004738807678
748,0.9832276701927185
749,0.983354389667511
750,0.9834802746772766
751,0.9836056232452393
752,0.9837308526039124
753,0.9838550686836243
754,0.9839791655540466
755,0.9841024279594421
756,0.9842256307601929
757,0.9843483567237854
758,0.9844704270362854
759,0.9845921993255615
760,0.9847130179405212
761,0.984833300113678
762,0.9849528670310974
763,0.9850718975067139
764,0.9851908087730408
765,0.985309362411499
766,0.9854273796081543
767,0.9855448007583618
768,0.985661506652832
769,0.9857779145240784
770,0.9858940243721008
771,0.9860090613365173
772,0.9861233830451965
773,0.9862375259399414
774,0.9863508343696594
775,0.9864639639854431
776,0.9865761399269104
777,0.986687958240509
778,0.9867994785308838
779,0.9869107604026794
780,0.9870210289955139
781,0.9871311783790588
782,0.987240731716156
783,0.987349808216095
784,0.9874587655067444
785,0.9875674843788147
786,0.9876754283905029
787,0.9877828359603882
788,0.9878898859024048
789,0.9879962205886841
790,0.9881022572517395
791,0.9882075786590576
792,0.9883126020431519
793,0.9884170293807983
794,0.9885213375091553
795,0.9886246919631958
796,0.9887278079986572
797,0.9888302683830261
798,0.9889326691627502
799,0.9890345335006714
800,0.9891358017921448
801,0.98923659324646
802,0.9893373250961304
803,0.9894375205039978
804,0.989537239074707
805,0.989636242389679
806,0.9897351264953613
807,0.989832878112793
808,0.989930272102356
809,0.9900274872779846
810,0.9901244640350342
811,0.9902207255363464
812,0.9903160929679871
813,0.9904110431671143
814,0.9905056953430176
815,0.9905998110771179
816,0.9906938672065735
817,0.9907873868942261
818,0.9908802509307861
819,0.9909722208976746
820,0.9910638928413391
821,0.9911555051803589
822,0.99124675989151
823,0.991337239742279
824,0.991427481174469
825,0.9915174245834351
826,0.9916069507598877
827,0.9916954040527344
828,0.9917837381362915
829,0.9918714761734009
830,0.9919585585594177
831,0.992045521736145
832,0.9921319484710693
833,0.992218017578125
834,0.992303192615509
835,0.9923880696296692
836,0.9924725294113159
837,0.9925567507743835
838,0.9926407337188721
839,0.9927234649658203
840,0.9928061366081238
841,0.9928881525993347
842,0.9929699301719666
843,0.993050754070282
844,0.9931312203407288
845,0.993211030960083
846,0.9932908415794373
847,0.9933699369430542
848,0.9934488534927368
849,0.9935271739959717
850,0.9936044216156006
851,0.9936814308166504
852,0.9937580823898315
853,0.9938333630561829
854,0.9939082860946655
855,0.9939828515052795
856,0.9940571784973145
857,0.9941308498382568
858,0.994204044342041
859,0.9942768812179565
860,0.9943490624427795
861,0.9944208860397339
862,0.99449223279953
863,0.9945633411407471
864,0.9946341514587402
865,0.9947046041488647
866,0.9947742223739624
867,0.9948432445526123
868,0.9949114918708801
869,0.9949791431427002
870,0.9950466156005859
871,0.9951139092445374
872,0.9951806664466858
873,0.9952470064163208
874,0.9953131079673767
875,0.9953786134719849
876,0.99544358253479
877,0.995508074760437
878,0.9955719709396362
879,0.9956353306770325
880,0.9956983327865601
881,0.9957612156867981
882,0.9958238005638123
883,0.9958856105804443
884,0.9959471225738525
885,0.9960080981254578
886,0.9960684776306152
887,0.9961285591125488
888,0.9961881041526794
889,0.9962474703788757
890,0.9963061213493347
891,0.9963642358779907
892,0.9964218139648438
893,0.9964784979820251
894,0.9965349435806274
895,0.9965903759002686
896,0.9966452121734619
897,0.9966994524002075
898,0.9967535138130188
899,0.9968069195747375
900,0.9968595504760742
901,0.9969123005867004
902,0.9969643354415894
903,0.9970162510871887
904,0.9970670342445374
905,0.9971175789833069
906,0.9971676468849182
907,0.99721759557724
908,0.9972664713859558
909,0.9973151087760925
910,0.9973633289337158
911,0.9974114894866943
912,0.9974588751792908
913,0.9975060224533081
914,0.9975526928901672
915,0.9975986480712891
916,0.997643768787384
917,0.9976884126663208
918,0.9977322816848755
919,0.9977759718894958
920,0.9978190064430237
921,0.9978615641593933
922,0.9979034066200256
923,0.9979450106620789
924,0.9979862570762634
925,0.9980267286300659
926,0.9980664849281311
927,0.998106062412262
928,0.9981450438499451
929,0.9981831908226013
930,0.9982209801673889
931,0.9982587695121765
932,0.9982956647872925
933,0.9983319640159607
934,0.9983677268028259
935,0.9984032511711121
936,0.9984383583068848
937,0.9984729290008545
938,0.9985069036483765
939,0.9985408186912537
940,0.9985737204551697
941,0.998606264591217
942,0.9986385703086853
943,0.9986705183982849
944,0.998701810836792
945,0.99873286485672
946,0.9987636804580688
947,0.9987942576408386
948,0.9988241195678711
949,0.9988535046577454
950,0.998881995677948
951,0.998910129070282
952,0.9989376664161682
953,0.9989649653434753
954,0.9989919066429138
955,0.9990182518959045
956,0.9990442395210266
957,0.9990697503089905
958,0.9990952014923096
959,0.99912029504776
960,0.999144971370697
961,0.9991692304611206
962,0.999193012714386
963,0.9992164373397827
964,0.9992390871047974
965,0.9992616176605225
966,0.9992837905883789
967,0.999305248260498
968,0.9993264675140381
969,0.9993472695350647
970,0.9993679523468018
971,0.9993883371353149
972,0.9994083642959595
973,0.9994280338287354
974,0.9994474053382874
975,0.9994665384292603
976,0.999485194683075
977,0.9995037317276001
978,0.9995219111442566
979,0.9995396137237549
980,0.9995571970939636
981,0.9995743632316589
982,0.9995912313461304
983,0.9996077418327332
984,0.9996240735054016
985,0.9996403455734253
986,0.9996563792228699
987,0.9996721744537354
988,0.9996875524520874
989,0.9997021555900574
990,0.9997162222862244
991,0.9997301697731018
992,0.9997439384460449
993,0.9997572898864746
994,0.9997702836990356
995,0.9997829794883728
996,0.9997953176498413
997,0.9998074173927307
998,0.9998193979263306
999,0.9998302459716797
1000,0.9998406767845154
1001,0.9998508095741272
1002,0.9998603463172913
1003,0.9998698234558105
1004,0.9998789429664612
1005,0.9998875856399536
1006,0.9998961091041565
1007,0.9999043941497803
1008,0.9999125599861145
1009,0.9999204277992249
1010,0.999927818775177
1011,0.9999350905418396
1012,0.9999421834945679
1013,0.9999489188194275
1014,0.999955415725708
1015,0.9999616146087646
1016,0.9999675154685974
1017,0.9999731779098511
1018,0.9999788403511047
1019,0.9999834299087524
1020,0.999987781047821
1021,0.999991774559021
1022,0.9999957084655762
1023,0.9999986290931702
1024,1.0000001192092896


==> data/llama-sqa-adapt.csv <==
scale, rouge, exact
0, 0.33, 0.19
0.25, 0.35, 0.21
0.5, 0.37, 0.21
0.75, 0.37, 0.21
1.0, 0.37, 0.21




==> data/llama-sqa-readapt.csv <==
scale, rouge, exact
0, 12, 03
0.25, 22, 11
0.5, 42, 22
0.75, 39, 23
1.0, 37, 21




==> data/llama-variance.csv <==
tau, percent
0,0
.2,4.3
.4,13.0
.6,27.1
.8,51.8
1,100

==> data/mistral-variance.csv <==
tau, percent
0,0
.2,7.1
.4,19.2
.6,36.7
.8,63.9
1,100

==> data/partial.csv <==
scale, exact, rouge
0,03,10
0.25,29,45
0.5,37,56
0.75,35,51
1,34,46
